An Efficient Post-hoc Framework for Reducing Task Discrepancy of Text Encoders for Composed Image Retrieval

Composed Image Retrieval (CIR) aims to retrieve a target image based on a reference image and conditioning text, enabling controllable image searches. The mainstream Zero-Shot (ZS) CIR methods bypass the need for expensive training CIR triplets by projecting image embeddings into the text token embedding space, forming a composed query for retrieval. However, we highlight an inherent limitation in these projection-based CIR: a task discrepancy of text encoders between the original pre-training task of the encoders (text $\leftrightarrow$ image) and the target CIR task (image + text $\leftrightarrow$ image), which potentially negatively impacts CIR performance. To reduce such a discrepancy, a naive solution would be to train both image and text encoders with CIR triplets in a supervised manner. Instead, we introduce Reducing Task Discrepancy of Text Encoders (RTD), an efficient text-only post-hoc framework that complements projection-based CIR methods. We devise a novel target-anchored text contrastive learning designed to enhance the capability of the text encoder for CIR. We also propose two key enhancements: (1) a hard negative-based refined batch sampling strategy and (2) a refined concatenation scheme to further mitigate training-inference discrepancy. Integrating RTD into state-of-the-art projection-based methods achieves performance comparable to, or even surpassing, resource-intensive state-of-the-art synthetic CIR triplet-based approaches only with 23 minutes of additional training on 4 A100 GPUs (up to $100\times$ faster in training). Our code will be available upon acceptance.

==> keyword.json <==
[{
    "source_caption": "one of the harsher planet s i ve found on sky with a weird flying beast",
    "target_caption": "one of the harsher globe s i ve found on sky with a weird flying beast",
    "relative_caption": "change planet to globe"
},
{
    "source_caption": "what do you do with automobile model for $60 k",
    "target_caption": "what do you do with model for $60 k",
    "relative_caption": "without automobile"
},
{
    "source_caption": "a collage of my latest artwork includes oil pastel and acrylic paintings",
    "target_caption": "a collage of my latest artwork includes water pastel and acrylic paintings",
    "relative_caption": "alter oil to match water"
},
{
    "source_caption": "baseball player hits a home run against sports team",
    "target_caption": "baseball customer hits a home run against sports team",
    "relative_caption": "player is removed and customer takes its place"
},
{
    "source_caption": "another wall at my home",
    "target_caption": "another bedroom at my home",
    "relative_caption": "bedroom is added in place of wall"
},
{
    "source_caption": "tennis player faces a tough schedule if she is to advance",
    "target_caption": "tennis player faces a tough routine if she is to advance",
    "relative_caption": "change schedule to routine"
},
{
    "source_caption": "another busy street not far from our hotel",
    "target_caption": "another busy lane not far from our hotel",
    "relative_caption": "lane is added in place of street"
},
{
    "source_caption": "iguana looks like a real life dragon",
    "target_caption": "iguana looks like a real dragon",
    "relative_caption": "remove life"
}]
